The Early Crystal Nucleation Process in Hard Spheres shows Synchronised Ordering and Densification

We investigate the early part of the crystal nucleation process in the hard sphere fluid using data produced by computer simulation. We find that hexagonal order manifests continuously in the overcompressed liquid, beginning approximately one diffusion time before the appearance of the first `solid-like' particle of the nucleating cluster, and that a collective influx of particles towards the nucleation site occurs simultaneously to the ordering process: the density increases leading to nucleation are generated by the same individual particle displacements as the increases in order. We rule out the presence of qualitative differences in the early nucleation process between medium and low overcompressions, and also provide evidence against any separation of translational and orientational order on the relevant lengthscales.

==> supp/supp1_caption.txt <==

Traces of spherical-harmonic bond-order parameters.  w6 (part d) shows no icosahedral order, defined by Leocmach \& Tanaka [Nature Comms. 2012] as a value less than -0.025.  Leocmach and Tanaka show that FCC order is compatible with w6 greater than approximately -0.008.




==> supp/supp2_caption.txt <==
Fluctuations sizes for inverse Voronoi volume (phi) and hexagonal order (q6).  Heatmaps show the fluctuations in the quiescent fluid, traces show radial averages taken about the first final solidification of a particle (initiation of the nucleation event, at t=0).  The t=0 trace is marked with open circles.  The progress of time is shown by the shading of the trace lines, from light to dark.  The fluctuation at t=0 has approximately the same range (approx. 4 sigma) as non-nucleating fluctuations in the quiescent fluid, and corresponds at this overcompression to an entropic cost of approximately 3kBT.

